Tuning parameter calibration for prediction in personalized medicine

Personalized medicine has become an important part of medicine, for instance predicting individual drug responses based on genomic information. However, many current statistical methods are not tailored to this task, because they overlook the individual heterogeneity of patients. In this paper, we look at personalized medicine from a linear regression standpoint. We introduce an alternative version of the ridge estimator and target individuals by establishing a tuning parameter calibration scheme that minimizes prediction errors of individual patients. In stark contrast, classical schemes such as cross-validation minimize prediction errors only on average. We show that our pipeline is optimal in terms of oracle inequalities, fast, and highly effective both in simulations and on real data.

==> test.txt <==
\begin{thebibliography}{100}

\bibitem[Bauer et al., 2009]{bauer2009obesity}
Florianne Bauer, Clara~C Elbers, Roger~AH Adan, Ruth~JF Loos, N~Charlotte
  Onland-Moret, Diederick~E Grobbee, Jana~V van Vliet-Ostaptchouk, Cisca
  Wijmenga, and Yvonne~T van~der Schouw.
\newblock Obesity genes identified in genome-wide association studies are
  associated with adiposity measures and potentially with nutrient-specific
  food preference.
\newblock {\em Am. J. Clin. Nutr.}, 90(4):951--959, 2009.

\bibitem[B{\o}velstad et al., 2007]{bovelstad2007predicting}
Hege~M B{\o}velstad, St{\aa}le Nyg{\aa}rd, Hege~L St{\o}rvold, Magne Aldrin,
  {\O}rnulf Borgan, Arnoldo Frigessi, and Ole~Christian Lingj{\ae}rde.
\newblock Predicting survival from microarray data-a comparative study.
\newblock {\em Bioinformatics}, 23(16):2080--2087, 2007.


\bibitem[B{\"u}hlmann, 2013]{Buhlmann2013}
Peter B{\"u}hlmann.
\newblock Statistical significance in high-dimensional linear models.
\newblock {\em Bernoulli}, 19(4):1212--1242, 2013.

\bibitem[Cashion et al., 2013]{cashion2013expression}
Ann Cashion, Ansley Stanfill, Fridtjof Thomas, Lijing Xu, Thomas Sutter, James
  Eason, Mang Ensell, and Ramin Homayouni.
\newblock Expression levels of obesity-related genes are associated with weight
  change in kidney transplant recipients.
\newblock {\em PloS one}, 8(3):e59962, 2013.

\bibitem[Cheung et al., 2010]{cheung2010obesity}
Chloe~YY Cheung, Annette~WK Tso, Bernard~MY Cheung, Aimin Xu, KL~Ong, Carol~HY
  Fong, Nelson~MS Wat, Edward~D Janus, Pak~C Sham, and Karen~SL Lam.
\newblock Obesity susceptibility genetic variants identified from recent
  genome-wide association studies: implications in a chinese population.
\newblock {\em J. Clin. Endocr. Metab.}, 95(3):1395--1403, 2010.

\bibitem[Chichignound, Lederer and Wainwright (2016)]{Chichignoud2016}
Michael Chichignoud, Johannes Lederer, and Martin~J. Wainwright.
\newblock {A Practical Scheme and Fast Algorithm to Tune the Lasso With
  Optimality Guarantees}.
\newblock {\em J. Mach. Learn. Res.}, 17(231):1--20, 2016.

\bibitem[Cho, Jeon and Kim, 2012]{cho2012personalized}
Sang-Hoon Cho, Jongsu Jeon, and Seung~Il Kim.
\newblock Personalized medicine in breast cancer: a systematic review.
\newblock {\em J. Breast. Canc.}, 15(3):265--272, 2012.

\bibitem[Cule and De Iorio, 2013]{cule2013ridge}
Erika Cule and Maria De~Iorio.
\newblock Ridge regression in prediction problems: automatic choice of the
  ridge parameter.
\newblock {\em Genet. Epidemiol.}, 37(7):704--714, 2013.

\bibitem[Dalalyan, Hebiri and Lederer (2017)]{DalalyanHebiriLederer}
Arnak~S Dalalyan, Mohamed Hebiri, and Johannes Lederer.
\newblock {On the prediction performance of the Lasso}.
\newblock {\em Bernoulli}, 23(1):552--581, feb 2017.

\bibitem[Demkow and Wola{\'n}czyk, 2017]{demkow2017genetic}
U~Demkow and T~Wola{\'n}czyk.
\newblock Genetic tests in major psychiatric disorders--integrating molecular
  medicine with clinical psychiatry--why is it so difficult?
\newblock {\em Transl. Psychiat.}, 7(6):1--9, 2017.

\bibitem[Ehret et al., 2011]{ehret2011genetic}
Georg~B Ehret, Patricia~B Munroe, Kenneth~M Rice, Murielle Bochud, Andrew~D
  Johnson, Daniel~I Chasman, Albert~V Smith, Martin~D Tobin, Germaine~C
  Verwoert, Shih-Jen Hwang, et~al.
\newblock Genetic variants in novel pathways influence blood pressure and
  cardiovascular disease risk.
\newblock {\em Nature}, 478(7367):103--109, 2011.

\bibitem[Golub, Heath and Wahba, 1979]{golub1979generalized}
Gene~H Golub, Michael Heath, and Grace Wahba.
\newblock Generalized cross-validation as a method for choosing a good ridge
  parameter.
\newblock {\em Technometrics}, 21(2):215--223, 1979.

\bibitem[Guy et al., 2010]{guy2010social}
Ido Guy, Naama Zwerdling, Inbal Ronen, David Carmel, and Erel Uziel.
\newblock Social media recommendation based on people and tags.
\newblock In {\em Proceedings of the 33rd international {ACM} {SIGIR}
  conference on Research and Development in Information Retrieval}, pages
  194--201. ACM, 2010.

\bibitem[Hamburg and Collins, 2010]{hamburg2010path}
Margaret~A Hamburg and Francis~S Collins.
\newblock The path to personalized medicine.
\newblock {\em New Engl. J. Med.}, 363(4):301--304, 2010.

\bibitem[Hebiri and Lederer (2013)]{Hebiri2013}
Mohamed Hebiri and Johannes Lederer.
\newblock How correlations influence lasso prediction.
\newblock {\em {IEEE} T.\ Inform.\ Theory}, 59(3):1846--1854, 2013.

\bibitem[Hellton and Hjort (2018)]{hellton2018fridge}
Kristoffer~H Hellton and Nils~Lid Hjort.
\newblock Fridge: Focused fine-tuning of ridge regression for personalized
  predictions.
\newblock {\em Stat. Med.}, 37(8):1290--1303, 2018.

\bibitem[Hippisley-Cox and Coupland, 2015]{hippisley2015development}
Julia Hippisley-Cox and Carol Coupland.
\newblock Development and validation of risk prediction algorithms to estimate
  future risk of common cancers in men and women: prospective cohort study.
\newblock {\em BMJ Open}, 5(3):1--25, 2015.

\bibitem[Hoerl and Kennard, 1970]{hoerl1970ridge}
Arthur~E Hoerl and Robert~W Kennard.
\newblock Ridge regression: Biased estimation for nonorthogonal problems.
\newblock {\em Technometrics}, 12(1):55--67, 1970.



\bibitem[Lederer et al., 2019]{lederer2019oracle}
Johannes Lederer, Lu~Yu, Irina Gaynanova, et~al.
\newblock Oracle inequalities for high-dimensional prediction.
\newblock {\em Bernoulli}, 25(2):1225--1255, 2019.

\bibitem[Lepskii, 1992]{lepskii_1992}
Oleg~V Lepskii.
\newblock On problems of adaptive estimation in white gaussian noise.
\newblock {\em Topics in {N}onparametric {E}stimation}, 12:87--106, 1992.


\bibitem[Nam et al., 2007]{nam2007assessing}
Robert~K Nam, Ants Toi, Laurence~H Klotz, John Trachtenberg, Michael~AS Jewett,
  Sree Appu, D~Andrew Loblaw, Linda Sugar, Steven~A Narod, and Michael~W
  Kattan.
\newblock Assessing individual risk for prostate cancer.
\newblock {\em J. Clin. Oncol.}, 25(24):3582--3588, 2007.

\bibitem[Ogino et al., 2011]{ogino2011cancer}
Shuji Ogino, J{\'e}r{\^o}me Galon, Charles~S Fuchs, and Glenn Dranoff.
\newblock Cancer immunology—analysis of host and tumor factors for
  personalized medicine.
\newblock {\em Nat. Rev. Clin. Oncol.}, 8(12):711, 2011.


\bibitem[Patel, 1998]{patel1998effect}
Mandakini~G Patel.
\newblock The effect of dietary intervention on weight gains after renal
  transplantation.
\newblock {\em J. Renal Nutr.}, 8(3):137--141, 1998.



\bibitem[Rafailidis et al., 2014]{rafailidis2014content}
Dimitrios Rafailidis, Apostolos Axenopoulos, Jonas Etzold, Stavroula
  Manolopoulou, and Petros Daras.
\newblock Content-based tag propagation and tensor factorization for
  personalized item recommendation based on social tagging.
\newblock {\em ACM Trans. Interact. Intell. Syst.}, 3(4):1--26, 2014.


\bibitem[Shao and Deng, 2012]{Shao2012}
Jun Shao and Xinwei Deng.
\newblock Estimation in high-dimensional linear models with deterministic
  design matrices.
\newblock {\em Ann. Stat.}, 40(2):812--831, 2012.

\bibitem[Spokoiny, Mammen and Lepsiki, 1997]{spokoiny_mammen_lepski_1997}
V.~G. Spokoiny, E.~Mammen, and O.~V. Lepski.
\newblock Optimal spatial adaptation to inhomogeneous smoothness: an approach
  based on kernel estimates with variable bandwidth selectors.
\newblock {\em Ann. Stat.}, 25(3):929–947, 1997.

\bibitem[Stone, 1974]{stone1974cross}
Mervyn Stone.
\newblock Cross-validatory choice and assessment of statistical predictions.
\newblock {\em J. R. Statist. Soc. B}, 36(2):111--133, 1974.

\bibitem[Tang, Liao and Sun, 2013]{tang2013prediction}
Heng Tang, Stephen~Shaoyi Liao, and Sherry~Xiaoyun Sun.
\newblock A prediction framework based on contextual data to support mobile
  personalized marketing.
\newblock {\em Decis. Support Syst.}, 56:234--246, 2013.


\bibitem[Waters et al., 2018]{waters2018human}
Shafagh Al~Nadaf Waters, Sharon Leh~Ing Wong, Nikhil~Tanaji Awatade,
  Christopher~Kenta Hewson, Laura~Katherine Fawcett, Anthony Kicic, and Adam
  Jaffe.
\newblock Human primary epithelial cell models: promising tools in the era of
  cystic fibrosis personalized medicine.
\newblock {\em Front. Pharmacol.}, 9:1--11, 2018.

\bibitem[Ziegler et al., 2012]{ziegler2012personalized}
Andreas Ziegler, Armin Koch, Katja Krockenberger, and Anika Gro{\ss}hennig.
\newblock Personalized medicine using dna biomarkers: a review.
\newblock {\em Hum. Genet.}, 131(10):1627--1638, 2012.

\end{thebibliography}
